Short Packets over Block-Memoryless Fading Channels: Pilot-Assisted or Noncoherent Transmission?

We present nonasymptotic upper and lower bounds on the maximum coding rate achievable when transmitting short packets over a Rician memoryless block-fading channel for a given requirement on the packet error probability. We focus on the practically relevant scenario in which there is no \emph{a priori} channel state information available at the transmitter and at the receiver. An upper bound built upon the min-max converse is compared to two lower bounds: the first one relies on a noncoherent transmission strategy in which the fading channel is not estimated explicitly at the receiver; the second one employs pilot-assisted transmission (PAT) followed by maximum-likelihood channel estimation and scaled mismatched nearest-neighbor decoding at the receiver. Our bounds are tight enough to unveil the optimum number of diversity branches that a packet should span so that the energy per bit required to achieve a target packet error probability is minimized, for a given constraint on the code rate and the packet size. Furthermore, the bounds reveal that noncoherent transmission is more energy efficient than PAT, even when the number of pilot symbols and their power is optimized. For example, for the case when a coded packet of $168$ symbols is transmitted using a channel code of rate $0.48$ bits/channel use, over a block-fading channel with block size equal to $8$ symbols, PAT requires an additional $1.2$ dB of energy per information bit to achieve a packet error probability of $10^{-3}$ compared to a suitably designed noncoherent transmission scheme. Finally, we devise a PAT scheme based on punctured tail-biting quasi-cyclic codes and ordered statistics decoding, whose performance are close ($1$ dB gap at $10^{-3}$ packet error probability) to the ones predicted by our PAT lower bound. This shows that the PAT lower bound provides useful guidelines on the design of actual PAT schemes.

==> Data/E_r_Rate_vs_kappa_n_168_1e-3.csv <==
84,0.4,0.73,1.51,1.79,1.83
56,0.58,0.83,1.54,1.82,1.86
42,0.66,0.88,1.55,1.84,1.88
28,0.72,0.89,1.55,1.85,1.9
24,0.72,0.88,1.54,1.85,1.9
21,0.72,0.87,1.53,1.85,1.9
14,0.67,0.8,1.49,1.85,1.91
12,0.63,0.76,1.47,1.85,1.91
8,0.51,0.62,1.38,1.84,1.92
7,0.46,0.56,1.34,1.83,1.92
6,0.4,0.49,1.3,1.83,1.92
4,0.23,0.31,1.14,1.8,1.91
3,0.13,0.18,1,1.76,1.9
2,0.03,0.05,0.76,1.71,1.88

==> Data/EbN0_vs_Kappa_Converse.csv <==
2,15.388,14.388,4.4876,1.3876,0.98759
3,11.388,10.288,3.5876,1.3876,0.98759
4,9.5876,8.4876,3.0876,1.2876,0.98759
6,7.6876,6.6876,2.5876,1.2876,0.98759
7,7.1876,6.2876,2.4876,1.1876,0.98759
8,6.7876,5.8876,2.3876,1.1876,0.98759
12,6.0876,5.1876,2.0876,1.1876,0.98759
14,5.9876,4.9876,2.0876,1.1876,0.98759
21,5.8876,4.6876,1.8876,1.1876,0.98759
24,5.8876,4.6876,1.8876,1.1876,0.98759
28,5.8876,4.6876,1.8876,1.1876,0.98759
42,6.4876,4.7876,1.8876,1.1876,0.98759
56,7.1876,4.9876,1.7876,1.1876,0.98759
84,8.9876,5.5876,1.7876,1.1876,0.98759


==> Data/EbN0_vs_Kappa_RCUs.csv <==
2,16.388,15.288,5.3876,1.8876,1.4876
3,12.388,11.288,4.3876,1.8876,1.4876
4,10.588,9.4876,3.7876,1.7876,1.4876
6,8.5876,7.6876,3.2876,1.7876,1.4876
7,8.0876,7.0876,3.0876,1.6876,1.4876
8,7.6876,6.7876,2.9876,1.6876,1.4876
12,6.8876,5.9876,2.6876,1.6876,1.4876
14,6.7876,5.7876,2.6876,1.6876,1.4876
21,6.6876,5.4876,2.4876,1.6876,1.4876
24,6.6876,5.4876,2.4876,1.6876,1.4876
28,6.6876,5.3876,2.3876,1.6876,1.4876
42,7.2876,5.3876,2.3876,1.5876,1.4876
56,7.9876,5.6876,2.2876,1.5876,1.4876
84,9.8876,NaN,2.2876,1.5876,1.4876


==> Data/Envelope_ML.csv <==
2,16.588
3,12.388
4,10.588
6,8.5876
7,8.0876
8,7.6876
12,6.9876
14,6.7876
21,6.6876
24,6.6876
28,6.6876
42,7.2876
56,8.0876
84,10.788
168,NaN

==> Data/Envelope_ML_boost.csv <==
2,16.688
3,12.688
4,10.888
6,8.8876
7,8.3876
8,7.9876
12,7.1876
14,6.9876
21,6.7876
24,6.7876
28,6.7876
42,7.1876
56,8.0876
84,10.788
168,NaN


==> Data/Envelope_NN.csv <==
2,17.588
3,13.788
4,11.988
6,10.188
7,9.7876
8,9.3876
12,8.6876
14,8.6876
21,8.3876
24,8.3876
28,8.4876
42,8.7876
56,9.0876
84,10.888
168,NaN


==> Data/Envelope_NN_R_vs_L.csv <==
168,8.5918e-06,0.0059524,0.49775,0.43132,0,0,0,0,0,0,0,0,0
84,0.4909,0.41967,0.69854,0.64331,0.35005,0.35005,0,0,0,0,0,0,0
56,0.69586,0.62885,0.8092,0.73356,0.4901,0.4901,0.2481,0,0,0,0,0,0
42,0.8073,0.71859,0.88259,0.81134,0.52842,0.52842,0.42327,0.19099,0,0,0,0,0
28,0.87663,0.80658,0.90073,0.83331,0.53949,0.52265,0.53949,0.44904,0.29378,0.11734,0,0,0
24,0.90424,0.81974,0.91413,0.84313,0.56565,0.50858,0.56565,0.50736,0.3895,0.24864,0.094349,0,0
21,0.91026,0.82995,0.88223,0.81544,0.58384,0.4832,0.58384,0.54574,0.45011,0.32857,0.20815,0.073947,0
14,0.8858,0.79833,0.85026,0.77269,0.56991,0.38011,0.5368,0.56991,0.5264,0.47389,0.40672,0.34413,0.26789
12,0.84652,0.76666,0.74293,0.66484,0.53609,0.33509,0.50051,0.53609,0.53009,0.48905,0.45438,0.39523,0.34078
8,0.75141,0.65107,0.7014,0.62238,0.47485,0.22414,0.35151,0.45836,0.47485,0.46377,0.45542,0.43043,0.40913
7,0.69547,0.59738,0.63853,0.55971,0.4416,0.18113,0.28904,0.39697,0.4244,0.4416,0.43866,0.41559,0.40617
6,0.64057,0.54813,0.46727,0.3815,0.39961,0.12673,0.19439,0.32913,0.38538,0.39961,0.38611,0.38517,0.37311
4,0.4724,0.37813,0.33273,0.2481,0.27038,0.00041204,0.00028663,0.12256,0.20023,0.24254,0.24098,0.2467,0.27038
3,0.30791,0.22807,0.1672,0.087066,0.13264,1.8425e-09,2.1068e-14,0.00029093,0.071438,0.093487,0.11053,0.13096,0.13264
2,0.15298,0.069597,0.047846,0.0016303,0.0015686,1.9825e-18,0,8.0491e-16,4.1239e-10,6.2157e-07,8.0005e-06,0.00084354,0.0015686


==> Data/Envelope_NN_boost.csv <==
2,17.588
3,13.588
4,11.788
6,9.7876
7,9.3876
8,8.9876
12,8.2876
14,8.0876
21,7.8876
24,7.8876
28,7.8876
42,8.2876
56,8.8876
84,10.888
168,NaN


==> Data/Er_R_01_nc_24_n_192.csv <==
-8,0.96953
-6,0.47849
-4,0.10216
-2,0.011227
0,0.00075664
2,3.6337e-05
4,1.3865e-06


==> Data/Gaussian_ref.csv <==
168,1.9795,2.3165
167,1.9795,2.3165
166,1.9795,2.3165
165,1.9795,2.3165
164,1.9795,2.3165
163,1.9795,2.3165
162,1.9795,2.3165
161,1.9795,2.3165
160,1.9795,2.3165
159,1.9795,2.3165
158,1.9795,2.3165
157,1.9795,2.3165
156,1.9795,2.3165
155,1.9795,2.3165
154,1.9795,2.3165
153,1.9795,2.3165
152,1.9795,2.3165
151,1.9795,2.3165
150,1.9795,2.3165
149,1.9795,2.3165
148,1.9795,2.3165
147,1.9795,2.3165
146,1.9795,2.3165
145,1.9795,2.3165
144,1.9795,2.3165
143,1.9795,2.3165
142,1.9795,2.3165
141,1.9795,2.3165
140,1.9795,2.3165
139,1.9795,2.3165
138,1.9795,2.3165
137,1.9795,2.3165
136,1.9795,2.3165
135,1.9795,2.3165
134,1.9795,2.3165
133,1.9795,2.3165
132,1.9795,2.3165
131,1.9795,2.3165
130,1.9795,2.3165
129,1.9795,2.3165
128,1.9795,2.3165
127,1.9795,2.3165
126,1.9795,2.3165
125,1.9795,2.3165
124,1.9795,2.3165
123,1.9795,2.3165
122,1.9795,2.3165
121,1.9795,2.3165
120,1.9795,2.3165
119,1.9795,2.3165
118,1.9795,2.3165
117,1.9795,2.3165
116,1.9795,2.3165
115,1.9795,2.3165
114,1.9795,2.3165
113,1.9795,2.3165
112,1.9795,2.3165
111,1.9795,2.3165
110,1.9795,2.3165
109,1.9795,2.3165
108,1.9795,2.3165
107,1.9795,2.3165
106,1.9795,2.3165
105,1.9795,2.3165
104,1.9795,2.3165
103,1.9795,2.3165
102,1.9795,2.3165
101,1.9795,2.3165
100,1.9795,2.3165
99,1.9795,2.3165
98,1.9795,2.3165
97,1.9795,2.3165
96,1.9795,2.3165
95,1.9795,2.3165
94,1.9795,2.3165
93,1.9795,2.3165
92,1.9795,2.3165
91,1.9795,2.3165
90,1.9795,2.3165
89,1.9795,2.3165
88,1.9795,2.3165
87,1.9795,2.3165
86,1.9795,2.3165
85,1.9795,2.3165
84,1.9795,2.3165
83,1.9795,2.3165
82,1.9795,2.3165
81,1.9795,2.3165
80,1.9795,2.3165
79,1.9795,2.3165
78,1.9795,2.3165
77,1.9795,2.3165
76,1.9795,2.3165
75,1.9795,2.3165
74,1.9795,2.3165
73,1.9795,2.3165
72,1.9795,2.3165
71,1.9795,2.3165
70,1.9795,2.3165
69,1.9795,2.3165
68,1.9795,2.3165
67,1.9795,2.3165
66,1.9795,2.3165
65,1.9795,2.3165
64,1.9795,2.3165
63,1.9795,2.3165
62,1.9795,2.3165
61,1.9795,2.3165
60,1.9795,2.3165
59,1.9795,2.3165
58,1.9795,2.3165
57,1.9795,2.3165
56,1.9795,2.3165
55,1.9795,2.3165
54,1.9795,2.3165
53,1.9795,2.3165
52,1.9795,2.3165
51,1.9795,2.3165
50,1.9795,2.3165
49,1.9795,2.3165
48,1.9795,2.3165
47,1.9795,2.3165
46,1.9795,2.3165
45,1.9795,2.3165
44,1.9795,2.3165
43,1.9795,2.3165
42,1.9795,2.3165
41,1.9795,2.3165
40,1.9795,2.3165
39,1.9795,2.3165
38,1.9795,2.3165
37,1.9795,2.3165
36,1.9795,2.3165
35,1.9795,2.3165
34,1.9795,2.3165
33,1.9795,2.3165
32,1.9795,2.3165
31,1.9795,2.3165
30,1.9795,2.3165
29,1.9795,2.3165
28,1.9795,2.3165
27,1.9795,2.3165
26,1.9795,2.3165
25,1.9795,2.3165
24,1.9795,2.3165
23,1.9795,2.3165
22,1.9795,2.3165
21,1.9795,2.3165
20,1.9795,2.3165
19,1.9795,2.3165
18,1.9795,2.3165
17,1.9795,2.3165
16,1.9795,2.3165
15,1.9795,2.3165
14,1.9795,2.3165
13,1.9795,2.3165
12,1.9795,2.3165
11,1.9795,2.3165
10,1.9795,2.3165
9,1.9795,2.3165
8,1.9795,2.3165
7,1.9795,2.3165
6,1.9795,2.3165
5,1.9795,2.3165
4,1.9795,2.3165
3,1.9795,2.3165
2,1.9795,2.3165
1,1.9795,2.3165


==> Data/Normal_approx_EbN0.csv <==
1,1.5876
2,1.5876
3,1.5876
4,1.5876
6,1.5876
7,1.5876
8,1.5876
12,1.5876
14,1.5876
21,1.5876
24,1.5876
28,1.5876
42,1.5876
56,1.5876
84,1.5876
168,1.5876


==> Data/RCE_EbN0_vs_kappa_n_168_1e-3.csv <==
2,19.688,22.188,6.6876,2.2876,1.6876
3,14.888,14.888,5.4876,2.1876,1.6876
4,12.488,11.688,4.5876,2.0876,1.6876
6,10.088,8.9876,3.8876,1.9876,1.6876
7,9.3876,8.3876,3.6876,1.9876,1.6876
8,8.8876,7.9876,3.4876,1.9876,1.6876
12,7.7876,6.9876,3.0876,1.8876,1.6876
14,7.5876,6.5876,2.9876,1.8876,1.6876
21,7.1876,6.0876,2.7876,1.8876,1.6876
24,7.1876,5.9876,2.7876,1.8876,1.6876
28,7.1876,5.9876,2.6876,1.8876,1.6876
42,7.5876,5.9876,2.5876,1.8876,1.6876
56,8.1876,6.0876,2.5876,1.8876,1.6876
84,9.8876,6.5876,2.4876,1.8876,1.6876


==> Data/RCE_NN_Envelope.csv <==
168,0,0,0,0,0,0
84,0.34,0,0,0,0,0.34
56,0.45,0.25,0,0,0,0.45
42,0.46,0.4,0,0,0,0.46
28,0.45,0.48,0.27,0,0,0.48
24,0.42,0.5,0.35,0.1,0,0.5
21,0.39,0.49,0.38,0.19,0,0.49
14,0.28,0.41,0.44,0.34,0.23,0.44
12,0.25,0.36,0.41,0.37,0.29,0.41
8,0.12,0.26,0.33,0.32,0.3,0.33
7,0.08,0.19,0.27,0.29,0.29,0.29
6,0.04,0.14,0.26,0.24,0.25,0.26
4,0,0.02,0.09,0.13,0.14,0.14
3,0,0,0.02,0.04,0.05,0.05
2,0,0,0,0,0,0


==> Data/RCE_NN_Envelope_EbN0_vs_L.csv <==
2,NaN,NaN,NaN,NaN,NaN
3,16.3876,NaN,NaN,NaN,16.3876
4,14.3876,NaN,NaN,NaN,14.3876
6,NaN,12.888,11.888,11.588,11.588
7,13.788,12.488,11.288,11.288,11.288
8,13.088,11.288,10.488,11.288,10.488
12,11.488,9.9876,9.5876,10.488,9.5876
14,10.988,9.5876,9.6876,11.088,9.5876
21,9.7876,9.1876,10.388,NaN,9.1876
24,9.6876,8.9876,NaN,NaN,8.9876
28,9.4876,8.9876,NaN,NaN,8.9876
42,9.0876,10.288,NaN,NaN,9.0876
56,9.4876,NaN,NaN,NaN,9.4876
84,11.088,NaN,NaN,NaN,11.088

==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_0_kappa_0.csv <==
168,-0.0002607,0.0059524
84,0.093806,0.045139
56,0.15306,0.10069
42,0.18915,0.13233
28,0.22709,0.16277
24,0.23374,0.17006
21,0.23832,0.16995
14,0.236,0.16475
12,0.2286,0.15691
8,0.19581,0.1202
7,0.17863,0.1053
6,0.16167,0.088152
4,0.10991,0.03723
3,0.076132,0.012272
2,0.045437,0.0051123


==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_1_kappa_0.csv <==
168,0
84,0.041951
56,0.098621
42,0.13201
28,0.16314
24,0.16855
21,0.17087
14,0.1659
12,0.15684
8,0.11984
7,0.10652
6,0.086863
4,0.040232
3,0.012739
2,0.0051456


==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_2_kappa_0.csv <==
168,0
84,0
56,0.034647
42,0.086243
28,0.13646
24,0.14849
21,0.15489
14,0.1567
12,0.14955
8,0.11803
7,0.1042
6,0.086078
4,0.038878
3,0.013059
2,0.0050798


==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_4_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0.052013
24,0.079504
21,0.098084
14,0.12817
12,0.12716
8,0.10927
7,0.097565
6,0.084111
4,0.037605
3,0.012698
2,0.0050932


==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_6_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0.0063298
21,0.027748
14,0.090396
12,0.099842
8,0.098199
7,0.087777
6,0.077314
4,0.036854
3,0.011802
2,0.0050529


==> Data/RCUs_ML_RvNc_SNR_0_n_168_np_8_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0
21,0
14,0.048096
12,0.067475
8,0.083106
7,0.077421
6,0.068868
4,0.034701
3,0.011691
2,0.0049676


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_0_kappa_0.csv <==
168,0.0059524
84,0.40498
56,0.61967
42,0.70386
28,0.78514
24,0.79791
21,0.79756
14,0.76533
12,0.74074
8,0.62099
7,0.57035
6,0.51042
4,0.33586
3,0.20457
2,0.054364


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_1_kappa_0.csv <==
168,0
84,0.34236
56,0.56467
42,0.68749
28,0.76614
24,0.77335
21,0.78346
14,0.76461
12,0.73189
8,0.63535
7,0.55809
6,0.50034
4,0.3392
3,0.20057
2,0.045805


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_2_kappa_0.csv <==
168,0
84,0
56,0.2503
42,0.4497
28,0.62338
24,0.66576
21,0.69755
14,0.7111
12,0.68893
8,0.60311
7,0.56293
6,0.49609
4,0.31218
3,0.19246
2,0.044314


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_4_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0.28705
24,0.3877
21,0.4567
14,0.56878
12,0.58274
8,0.53476
7,0.51072
6,0.46208
4,0.31135
3,0.20068
2,0.043266


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_6_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0.078681
21,0.1948
14,0.42318
12,0.46605
8,0.48906
7,0.46697
6,0.42148
4,0.30263
3,0.17258
2,0.05237


==> Data/RCUs_ML_RvNc_SNR_6_n_168_np_8_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0
21,0
14,0.25826
12,0.3357
8,0.41779
7,0.41632
6,0.3894
4,0.28338
3,0.1878
2,0.046336


==> Data/RCUs_ML_SNRvsL_Converse_R_0.48_n_168_np_0_kappa_0_epsilon_1e-03.csv <==
2,15.588
3,11.388
4,9.5876
6,7.5876
7,7.1876
8,6.7876
12,6.0876
14,5.9876
21,5.8876
24,5.8876
28,5.8876
42,6.4876
56,7.1876
84,8.9876
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_0_kappa_0_epsilon_1e-03.csv <==
2,16.488
3,12.488
4,10.388
6,8.5876
7,8.0876
8,7.6876
12,6.8876
14,6.7876
21,6.6876
24,6.6876
28,6.6876
42,7.2876
56,7.9876
84,9.8876
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_1_kappa_0_epsilon_1e-03.csv <==
2,16.588
3,12.588
4,10.588
6,8.5876
7,8.0876
8,7.6876
12,6.9876
14,6.7876
21,6.6876
24,6.6876
28,6.6876
42,7.2876
56,8.0876
84,10.788
168,NaN

==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_1_kappa_0_epsilon_1e-03boost.csv <==
2,16.888
3,12.688
4,10.888
6,8.8876
7,8.3876
8,7.9876
12,7.1876
14,6.9876
21,6.7876
24,6.7876
28,6.7876
42,7.2876
56,8.0876
84,10.788
168,NaN

==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_2_kappa_0_epsilon_1e-03.csv <==
2,16.588
3,12.388
4,10.588
6,8.6876
7,8.2876
8,7.8876
12,7.2876
14,7.0876
21,7.0876
24,7.1876
28,7.4876
42,9.2876
56,13.188
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_2_kappa_0_epsilon_1e-03boost.csv <==
2,16.688
3,12.888
4,10.888
6,8.9876
7,8.5876
8,8.1876
12,7.3876
14,7.2876
21,7.2876
24,7.2876
28,7.5876
42,9.1876
56,12.288
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_4_kappa_0_epsilon_1e-03.csv <==
2,16.788
3,12.688
4,10.688
6,9.0876
7,8.5876
8,8.3876
12,7.9876
14,8.0876
21,9.2876
24,10.188
28,12.188
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_4_kappa_0_epsilon_1e-03boost.csv <==
2,16.988
3,12.788
4,10.888
6,9.1876
7,8.6876
8,8.2876
12,7.8876
14,7.8876
21,8.5876
24,9.1876
28,10.288
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_6_kappa_0_epsilon_1e-03boost.csv <==
2,16.888
3,12.888
4,11.088
6,9.2876
7,9.0876
8,8.7876
12,8.5876
14,8.7876
21,10.588
24,10.988
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_8_kappa_0_epsilon_1e-03.csv <==
2,16.788
3,13.188
4,11.388
6,9.9876
7,9.6876
8,9.6876
12,11.088
14,12.688
21,NaN
24,NaN
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_ML_SNRvsL_R_0.48_n_168_np_8_kappa_0_epsilon_1e-03boost.csv <==
2,16.888
3,12.888
4,11.188
6,9.5876
7,9.1876
8,9.0876
12,9.3876
14,9.8876
21,NaN
24,NaN
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_RvNc_SNR_0_n_168_np_1_kappa_0.csv <==
168,0
84,0.041707
56,0.060541
42,0.058241
28,0.040657
24,0.032856
21,0.026658
14,0.0086782
12,0.0031644
8,9.4471e-05
7,2.2246e-05
6,3.6001e-06
4,1.8272e-08
3,1.5798e-10
2,4.8492e-14


==> Data/RCUs_NN_RvNc_SNR_0_n_168_np_2_kappa_0.csv <==
168,0
84,0
56,0.034728
42,0.070792
28,0.087764
24,0.085125
21,0.080024
14,0.052311
12,0.040485
8,0.0078934
7,0.0037386
6,0.0012432
4,5.9001e-05
3,3.9628e-06
2,4.7814e-08


==> Data/RCUs_NN_RvNc_SNR_0_n_168_np_4_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0.04743
24,0.07056
21,0.082091
14,0.086977
12,0.079653
8,0.044599
7,0.029665
6,0.017488
4,0.0014269
3,0.00027958
2,2.3757e-05


==> Data/RCUs_NN_RvNc_SNR_0_n_168_np_6_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0.0052311
21,0.026513
14,0.075599
12,0.079469
8,0.060088
7,0.049343
6,0.033443
4,0.0044004
3,0.00080319
2,0.00012039


==> Data/RCUs_NN_RvNc_SNR_0_n_168_np_8_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0
21,0
14,0.043329
12,0.059068
8,0.062024
7,0.053639
6,0.043134
4,0.0088262
3,0.0012918
2,0.00023763


==> Data/RCUs_NN_RvNc_SNR_6_n_168_np_1_kappa_0.csv <==
168,0
84,0.2446
56,0.37754
42,0.40698
28,0.36674
24,0.32514
21,0.30924
14,0.11217
12,0.062117
8,5.1076e-12
7,9.2519e-18
6,0
4,0
3,0
2,0


==> Data/RCUs_NN_RvNc_SNR_6_n_168_np_2_kappa_0.csv <==
168,0
84,0
56,0.23956
42,0.41371
28,0.5208
24,0.54452
21,0.55455
14,0.4996
12,0.47687
8,0.31179
7,0.25056
6,0.16373
4,5.4299e-07
3,5.9476e-18
2,0


==> Data/RCUs_NN_RvNc_SNR_6_n_168_np_4_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0.28699
24,0.3783
21,0.43078
14,0.50906
12,0.50385
8,0.42808
7,0.40328
6,0.34292
4,0.15511
3,0.035075
2,8.1019e-13


==> Data/RCUs_NN_RvNc_SNR_6_n_168_np_6_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0.088138
21,0.20049
14,0.39703
12,0.42842
8,0.42797
7,0.38834
6,0.35536
4,0.19961
3,0.077306
2,1.9062e-06


==> Data/RCUs_NN_RvNc_SNR_6_n_168_np_8_kappa_0.csv <==
168,0
84,0
56,0
42,0
28,0
24,0
21,0
14,0.26028
12,0.32241
8,0.37778
7,0.36706
6,0.34201
4,0.24125
3,0.10455
2,5.5077e-05


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_1_kappa_0_epsilon_1e-03.csv <==
2,21.588
3,17.388
4,15.388
6,12.988
7,12.188
8,11.788
12,10.388
14,9.9876
21,9.1876
24,8.9876
28,8.8876
42,8.7876
56,9.0876
84,10.888
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_1_kappa_0_epsilon_1e-03boost.csv <==
2,17.588
3,13.588
4,11.788
6,9.7876
7,9.4876
8,8.9876
12,8.2876
14,8.0876
21,7.8876
24,7.8876
28,7.8876
42,8.2876
56,8.8876
84,10.888
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_2_kappa_0_epsilon_1e-03.csv <==
2,19.588
3,15.388
4,13.388
6,11.188
7,10.588
8,10.088
12,9.0876
14,8.6876
21,8.3876
24,8.3876
28,8.4876
42,9.6876
56,13.188
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_2_kappa_0_epsilon_1e-03boost.csv <==
2,17.588
3,13.588
4,11.788
6,9.9876
7,9.3876
8,9.0876
12,8.4876
14,8.2876
21,8.1876
24,8.2876
28,8.4876
42,9.5876
56,12.788
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_4_kappa_0_epsilon_1e-03.csv <==
2,18.388
3,14.188
4,12.188
6,10.288
7,9.7876
8,9.3876
12,8.6876
14,8.6876
21,9.4876
24,10.388
28,12.288
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_4_kappa_0_epsilon_1e-03boost.csv <==
2,17.688
3,13.688
4,11.888
6,10.088
7,9.5876
8,9.3876
12,8.6876
14,8.6876
21,9.2876
24,9.8876
28,11.288
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_6_kappa_0_epsilon_1e-03.csv <==
2,18.188
3,13.988
4,11.988
6,10.188
7,9.7876
8,9.5876
12,9.5876
14,9.9876
21,15.188
24,25.788
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_6_kappa_0_epsilon_1e-03boost.csv <==
2,17.588
3,13.688
4,11.988
6,10.288
7,9.7876
8,9.5876
12,9.2876
14,9.4876
21,13.088
24,22.788
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_8_kappa_0_epsilon_1e-03.csv <==
2,17.588
3,13.788
4,11.988
6,10.388
7,10.188
8,10.088
12,11.088
14,12.888
21,NaN
24,NaN
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_SNRvsL_R_0.48_n_168_np_8_kappa_0_epsilon_1e-03boost.csv <==
2,17.588
3,13.788
4,12.188
6,10.488
7,10.088
8,9.7876
12,10.188
14,11.088
21,NaN
24,NaN
28,NaN
42,NaN
56,NaN
84,NaN
168,NaN


==> Data/RCUs_NN_boosting.csv <==
2,19.288,18.188,17.688,17.488,17.588,17.488
3,15.388,14.188,13.688,13.688,13.688,13.688
4,13.188,12.088,11.788,11.888,11.888,11.788
6,11.088,10.188,10.088,10.188,10.388,10.088
7,10.488,9.4876,9.5876,9.7876,10.088,9.4876
8,9.8876,9.1876,9.2876,9.5876,9.8876,9.1876
12,8.8876,8.3876,8.6876,9.2876,10.288,8.3876
14,8.5876,8.2876,8.6876,9.5876,11.288,8.2876
21,8.0876,8.1876,9.3876,12.988,NaN,8.0876
24,7.9876,8.2876,9.9876,22.688,NaN,7.9876
28,7.9876,8.4876,11.288,NaN,NaN,7.9876
42,8.3876,9.6876,NaN,NaN,NaN,8.3876
56,8.8876,12.788,NaN,NaN,NaN,8.8876
84,10.888,NaN,NaN,NaN,NaN,10.888


==> Data/RICE_PAT_1x1_6dB_kappa_0_n_168_p1.csv <==
84,0.40967,0.33018,0.57257
56,0.63745,0.55583,0.9168
42,0.75553,0.67315,1.1135
28,0.84313,0.75992,1.3319
24,0.85605,0.7745,1.4012
21,0.85766,0.77568,1.4531
14,0.84633,0.74504,1.5876
12,0.79889,0.71073,1.627
8,0.70419,0.61292,1.7129
7,0.6401,0.55284,1.7361
6,0.59535,0.50477,1.7609
4,0.39574,0.30184,1.8093
3,0.27962,0.19473,1.8353
2,0.12405,0.038542,1.8683

==> Data/RICE_PAT_1x1_6dB_kappa_0_n_168_p2.csv <==
84,0,0,0
56,0.32489,0.24693,0.45032
42,0.52457,0.44367,0.7612
28,0.70663,0.6257,1.0958
24,0.73539,0.65164,1.196
21,0.76614,0.68401,1.2751
14,0.78672,0.70014,1.4672
12,0.78779,0.70345,1.5255
8,0.68899,0.60172,1.6469
7,0.63832,0.54926,1.6765
6,0.58682,0.49798,1.7093
4,0.41,0.31787,1.7705
3,0.25469,0.17166,1.8086
2,0.12785,0.0386,1.8475


==> Data/RICE_PAT_1x1_6dB_kappa_0_n_168_p4.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0.35768,0.27849,0.54451
24,0.46434,0.38503,0.7242
21,0.53471,0.45267,0.86112
14,0.65211,0.56882,1.1898
12,0.67093,0.58678,1.2866
8,0.64461,0.55961,1.4864
7,0.60529,0.51861,1.5364
6,0.56981,0.47914,1.5888
4,0.40566,0.31772,1.6959
3,0.27796,0.19021,1.7494
2,0.12567,0.04167,1.8071


==> Data/RICE_PAT_1x1_6dB_kappa_0_n_168_p6.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0,0,0
24,0.14992,0.074833,0.22102
21,0.2687,0.19192,0.42032
14,0.49803,0.41787,0.89477
12,0.54461,0.45769,1.0336
8,0.5643,0.47866,1.3183
7,0.56236,0.47373,1.3892
6,0.51916,0.43356,1.4625
4,0.37879,0.2932,1.6112
3,0.26533,0.17055,1.6876
2,0.12445,0.04,1.7659


==> Data/RICE_PAT_1x1_6dB_kappa_0_n_168_p8.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0,0,0
24,0,0,0
21,0,0,0
14,0.34347,0.2621,0.59395
12,0.41764,0.33484,0.77566
8,0.50134,0.41409,1.1453
7,0.49235,0.40253,1.2383
6,0.48083,0.3976,1.3313
4,0.38438,0.30224,1.5246
3,0.27624,0.18849,1.6218
2,0.12915,0.043788,1.7229


==> Data/RICE_PAT_1x1_6dB_kappa_10_n_168_p1.csv <==
84,0.73566,0.6588,0.89114
56,1.0567,0.97864,1.2863
42,1.2281,1.1489,1.4917
28,1.386,1.3066,1.706
24,1.4231,1.3397,1.7703
21,1.4543,1.3683,1.8174
14,1.4999,1.4159,1.9366
12,1.5092,1.4223,1.9737
8,1.4903,1.4063,2.0473
7,1.4632,1.381,2.0675
6,1.4305,1.3427,2.0884
4,1.3377,1.2513,2.1296
3,1.1982,1.1062,2.1528
2,1.0348,0.94368,2.1771


==> Data/RICE_PAT_1x1_6dB_kappa_10_n_168_p2.csv <==
84,0,0,0
56,0.48412,0.40657,0.60582
42,0.78985,0.71001,0.98001
28,1.0986,1.016,1.3644
24,1.1844,1.1022,1.4767
21,1.2393,1.1554,1.5616
14,1.3659,1.2805,1.7657
12,1.3861,1.2992,1.8259
8,1.41,1.3268,1.9497
7,1.4067,1.3207,1.9809
6,1.3915,1.3034,2.0147
4,1.2974,1.2063,2.0808
3,1.22,1.1325,2.1144
2,0.99673,0.90008,2.1524


==> Data/RICE_PAT_1x1_6dB_kappa_10_n_168_p4.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0.52181,0.44226,0.66553
24,0.68246,0.60374,0.87719
21,0.81634,0.73748,1.0375
14,1.0871,1.0059,1.4166
12,1.1607,1.0747,1.5257
8,1.2618,1.1775,1.7493
7,1.275,1.1894,1.8069
6,1.302,1.216,1.8651
4,1.2358,1.1447,1.9793
3,1.1522,1.0645,2.0406
2,0.98588,0.89869,2.1012


==> Data/RICE_PAT_1x1_6dB_kappa_10_n_168_p6.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0,0,0
24,0.20298,0.12792,0.26912
21,0.38112,0.30637,0.50462
14,0.8106,0.72608,1.0603
12,0.92338,0.84245,1.2214
8,1.1166,1.0345,1.5464
7,1.1448,1.0596,1.628
6,1.1646,1.0778,1.7116
4,1.1797,1.0923,1.878
3,1.1231,1.0314,1.9642
2,0.9812,0.89304,2.0518


==> Data/RICE_PAT_1x1_6dB_kappa_10_n_168_p8.csv <==
84,0,0,0
56,0,0,0
42,0,0,0
28,0,0,0
24,0,0,0
21,0,0,0
14,0.5257,0.44485,0.70133
12,0.68134,0.60097,0.91359
8,0.97278,0.89147,1.3406
7,1.0262,0.9444,1.4491
6,1.0699,0.98274,1.5577
4,1.1053,1.0178,1.7774
3,1.0723,0.98494,1.8874
2,0.93867,0.85087,2.0001


==> Data/RICE_USTM_INDUCED1x1_6dB_kappa_0_n_168.csv <==
2,0.11884,0.034424,1.8657
3,0.26118,0.17034,1.8393
4,0.40019,0.30981,1.8139
6,0.57622,0.48652,1.7672
7,0.6338,0.54449,1.7446
8,0.68261,0.59377,1.7242
12,0.79553,0.70627,1.6424
14,0.82607,0.73855,1.6044
21,0.86172,0.77437,1.481
24,0.8606,0.77484,1.4319
28,0.84302,0.75746,1.3686
42,0.76941,0.68587,1.1678
56,0.67089,0.58677,0.98985
84,0.46218,0.38075,0.68101


==> Data/RICE_USTM_INDUCED1x1_6dB_kappa_1000_n_168.csv <==
2,1.9887,1.9062,2.3093
3,1.9927,1.9106,2.3077
4,1.9967,1.9127,2.3058
6,1.9952,1.91,2.3024
7,1.9962,1.9146,2.3008
8,1.9954,1.9114,2.299
12,1.9928,1.91,2.2922
14,1.9882,1.906,2.289
21,1.9829,1.8997,2.277
24,1.9762,1.8943,2.2718
28,1.9723,1.8892,2.2652
42,1.953,1.8698,2.2415
56,1.938,1.8549,2.2182
84,1.9023,1.8196,2.1713


==> Data/RICE_USTM_INDUCED1x1_6dB_kappa_100_n_168.csv <==
2,1.8373,1.7501,2.2905
3,1.8815,1.7983,2.286
4,1.9016,1.8167,2.2824
6,1.9217,1.838,2.276
7,1.9274,1.8423,2.2734
8,1.9328,1.8498,2.2707
12,1.9352,1.8523,2.2617
14,1.9388,1.8552,2.2575
21,1.9338,1.8498,2.2437
24,1.934,1.8514,2.238
28,1.9291,1.8462,2.2307
42,1.9112,1.8274,2.2055
56,1.8948,1.8113,2.181
84,1.8587,1.7755,2.1336


==> Data/RICE_USTM_INDUCED1x1_6dB_kappa_10_n_168.csv <==
2,0.99705,0.90698,2.2008
3,1.2188,1.1269,2.1882
4,1.3419,1.2509,2.1777
6,1.4714,1.3832,2.1587
7,1.5101,1.4227,2.1504
8,1.5383,1.452,2.142
12,1.6077,1.5205,2.1145
14,1.6205,1.5356,2.1024
21,1.6515,1.565,2.0655
24,1.6526,1.5687,2.0518
28,1.6543,1.5681,2.0352
42,1.6404,1.5561,1.9857
56,1.6203,1.5377,1.9442
84,1.5823,1.4994,1.8753


==> Data/RICE_USTM_INDUCED1x1_6dB_kappa_1_n_168.csv <==
2,0.14387,0.058055,1.9428
3,0.3273,0.23679,1.9218
4,0.49026,0.39957,1.9029
6,0.67986,0.58827,1.8655
7,0.75318,0.66165,1.8488
8,0.80443,0.71429,1.8324
12,0.92954,0.84022,1.772
14,0.95624,0.86866,1.744
21,1.0198,0.93172,1.6558
24,1.0265,0.93987,1.6208
28,1.0261,0.93938,1.5775
42,0.98763,0.90281,1.4415
56,0.92994,0.84646,1.3251
84,0.80909,0.72571,1.13


==> Data/R_vs_nc_Er_NN_PAT_n_168_SNR_0_eps_1e-3.csv <==
168,0,0,0,0,0,0
84,0.05,0.05,0,0,0,0
56,0.1,0.06,0.04,0,0,0
42,0.13,0.06,0.07,0,0,0
28,0.15,0.04,0.08,0.05,0,0
24,0.15,0.04,0.08,0.07,0,0
21,0.15,0.03,0.07,0.07,0.03,0
14,0.14,0,0.04,0.08,0.07,0.05
12,0.14,0,0.03,0.07,0.07,0.06
8,0.1,0,0.01,0.03,0.05,0.05
7,0.09,0,0,0.02,0.04,0.04
6,0.07,0,0,0.02,0.02,0.03
4,0.03,0,0,0,0,0.01
3,0.01,0,0,0,0,0
2,0,0,0,0,0,0

==> Data/R_vs_nc_Er_NN_PAT_n_168_SNR_6_eps_1e-3.csv <==
168,0,0,0,0,0,0
84,0.4,0.34,0,0,0,0
56,0.58,0.45,0.25,0,0,0
42,0.66,0.46,0.4,0,0,0
28,0.72,0.45,0.48,0.27,0,0
24,0.72,0.42,0.5,0.35,0.1,0
21,0.72,0.39,0.49,0.38,0.19,0
14,0.67,0.28,0.41,0.44,0.34,0.23
12,0.63,0.25,0.36,0.41,0.37,0.29
8,0.51,0.12,0.26,0.33,0.32,0.3
7,0.46,0.08,0.19,0.27,0.29,0.29
6,0.4,0.04,0.14,0.26,0.24,0.25
4,0.23,0,0.02,0.09,0.13,0.14
3,0.13,0,0,0.02,0.04,0.05
2,0.03,0,0,0,0,0

==> Data/R_vs_nc_Er_n_168_SNR_0_eps_1e-3.csv <==
168,0,0,0,0,0,0
84,0.05,0.05,0,0,0,0
56,0.1,0.06,0.04,0,0,0
42,0.13,0.06,0.07,0,0,0
28,0.15,0.04,0.08,0.05,0,0
24,0.15,0.04,0.08,0.07,0,0
21,0.15,0.03,0.07,0.07,0.03,0
14,0.14,0,0.04,0.08,0.07,0.05
12,0.14,0,0.03,0.07,0.07,0.06
8,0.1,0,0.01,0.03,0.05,0.05
7,0.09,0,0,0.02,0.04,0.04
6,0.07,0,0,0.02,0.02,0.03
4,0.03,0,0,0,0,0.01
3,0.01,0,0,0,0,0
2,0,0,0,0,0,0

==> Data/R_vs_nc_Er_n_168_SNR_6_eps_1e-3.csv <==
168,0,0,0,0,0,0
84,0.4,0.34,0,0,0,0
56,0.58,0.45,0.25,0,0,0
42,0.66,0.46,0.4,0,0,0
28,0.72,0.45,0.48,0.27,0,0
24,0.72,0.42,0.5,0.35,0.1,0
21,0.72,0.39,0.49,0.38,0.19,0
14,0.67,0.28,0.41,0.44,0.34,0.23
12,0.63,0.25,0.36,0.41,0.37,0.29
8,0.51,0.12,0.26,0.33,0.32,0.3
7,0.46,0.08,0.19,0.27,0.29,0.29
6,0.4,0.04,0.14,0.26,0.24,0.25
4,0.23,0,0.02,0.09,0.13,0.14
3,0.13,0,0,0.02,0.04,0.05
2,0.03,0,0,0,0,0

==> Data/R_vs_nc_MC_DT_n_168_SNR_0_eps_1e-3.csv <==
2,0.045584,0.00021044
3,0.088129,0.0072426
4,0.11374,0.025965
6,0.17486,0.087465
7,0.18994,0.10548
8,0.2015,0.11134
12,0.23365,0.14519
14,0.23747,0.15036
21,0.24415,0.15412
24,0.23676,0.14923
28,0.23633,0.14972
42,0.19312,0.10889
56,0.15762,0.073423
84,0.093218,0.013165

==> Data/R_vs_nc_MC_DT_n_168_SNR_6_eps_1e-3.csv <==
2,0.11884,0.034424,1.8657
3,0.26118,0.17034,1.8393
4,0.40019,0.30981,1.8139
6,0.57622,0.48652,1.7672
7,0.6338,0.54449,1.7446
8,0.68261,0.59377,1.7242
12,0.79553,0.70627,1.6424
14,0.82607,0.73855,1.6044
21,0.86172,0.77437,1.481
24,0.8606,0.77484,1.4319
28,0.84302,0.75746,1.3686
42,0.76941,0.68587,1.1678
56,0.67089,0.58677,0.98985
84,0.46218,0.38075,0.68101


==> Data/R_vs_nc_MC_DT_n_192_SNR_0_eps_1e-3.csv <==
96,0.044703,0.00022745
64,0.077301,0.0062736
48,0.11449,0.038092
32,0.17209,0.093975
24,0.2026,0.12068
16,0.24408,0.16555
12,0.25637,0.18098
8,0.2604,0.18238
6,0.23969,0.16302
4,0.20286,0.12811
3,0.16017,0.085832
2,0.099735,0.028419


==> Data/R_vs_nc_ML_PAT_n_168_SNR_6_eps_1e-3.csv <==
84,0.4,0.34,0,0,0,0
56,0.58,0.54,0.26,0,0,0
42,0.66,0.63,0.43,0,0,0
28,0.72,0.71,0.57,0.28,0,0
24,0.72,0.7,0.61,0.36,0.1,0
21,0.72,0.7,0.62,0.42,0.19,0
14,0.67,0.63,0.59,0.5,0.36,0.24
12,0.63,0.6,0.56,0.49,0.4,0.29
8,0.51,0.51,0.48,0.43,0.38,0.34
7,0.46,0.46,0.45,0.4,0.35,0.32
6,0.4,0.4,0.38,0.36,0.32,0.29
4,0.23,0.23,0.23,0.23,0.21,0.19
3,0.13,0.12,0.12,0.12,0.12,0.11
2,0.03,0.03,0.03,0.03,0.03,0.03


==> Data/bounds_error_vs_snr_ML.csv <==
0.1,-1.8E-14,0.5,0.6,0.6,1.1,1.5,2.2
0.05,0.7,1.4,1.4,1.5,1.8,2.4,3
0.01,2.1,3,3, 3,3.4,3.9, 4.5
0.005,2.7,3.6,3.6, 3.6,4,4.6,5.2
0.001,3.9,4.8,4.9,5,5.4,5.9,6.5

==> Data/bounds_error_vs_snr_NN.csv <==
0.1,-1.8E-14,0.5,4.1,2.8,2.1,2.2,2.5
0.05,0.7,1.4,5,3.6,2.9,3,3.3
0.01,2.1,3,6.8,5.3,4.5,4.6,5
0.005,2.7,3.6,7.5,6,5.2,5.2,5.6
0.001,3.9,4.8,9,7.3,6.4,6.5,6.9
0.0005,4.4,5.4,9.6,7.8,7,7.1,7.4
0.0001,NaN,NaN,10.9,9.1,8.2,8.3,8.6

==> Data/codes_np1.csv <==
4, 0.168
6, 0.046
8, 0.0056
9, 0.0023

==> Data/codes_np1re.csv <==
4, 0.1
6, 0.0177
8, 0.0029
9, 0.0013

==> Data/codes_np2.csv <==
3, 0.154
3.5, 0.102
4, 0.08
6, 0.0122
8, 1.370614e-03

==> Data/codes_np2re.csv <==
2, 0.194
3, 0.098
4, 0.054
6, 0.0072
7.6, 0.0015
8, 6.9171e-4

==> Data/codes_np4.csv <==
2, 0.212
2.5, 0.134
4, 0.0384
6, 0.0051
7, 0.0017
7.2, 0.0012

==> Data/codes_np4re.csv <==
2, 0.138
3, 0.067
4, 0.0269
6, 0.0025
7, 7.4394e-04

==> Data/codes_np6.csv <==
2, 0.188
3, 0.085
4, 0.038
6, 0.005
7, 0.0016

==> Data/codes_np6re.csv <==
2, 0.164
3, 0.068
4, 0.0248
6, 0.0027
7, 0.001

==> Data/codes_np8.csv <==
2, 0.226
3, 0.11
4, 0.046
6, 0.0068
7, 0.0028
8, 6.6009e-4

==> Data/codes_np8re.csv <==
2, 0.192
3, 0.1
4, 0.04
6, 0.0059
7, 0.0019
7.6, 9.2902e-04

==> Data/eps_vs_SNR_MC_DT_n_192_R_01_nc_24.csv <==
-6.7,-5.4,0.1
-6,-4.6,0.05
-4.7,-2.9,0.01
-4.2,-2.3,0.005
-3.1,-1,0.001
-2.8,-0.5,0.0005
-1.9,0.7,0.0001


==> Data/eps_vs_SNR_MC_DT_n_192_R_048_nc_24.csv <==
-0.2,0.3,0.1
0.5,1.2,0.05
1.8,2.5,0.01
2.4,3.1,0.005
3.5,4.3,0.001
3.9,4.8,0.0005
4.9,5.9,0.0001


==> Data/eps_vs_SNR__n_192_R_01_nc_24.csv <==
0,8.9852e-06,0.26842,0.072752,0.014419,0.0081946,0.0077974
2,3.0589e-07,0.06208,0.0090978,0.001232,0.00065404,0.00052947
4,9.3736e-09,0.0096201,0.00064722,7.2797e-05,2.9892e-05,2.4252e-05
6,2.6477e-10,0.00075916,3.2881e-05,2.9155e-06,9.7848e-07,9.0594e-07
8,7.1328e-12,4.4292e-05,1.4325e-06,1.0324e-07,4.5293e-08,3.3916e-08
10,1.8732e-13,1.9794e-06,5.3326e-08,3.8628e-09,9.8702e-10,1.058e-09


==> Data/eps_vs_SNR__n_192_R_048_nc_24.csv <==
0,0.499958012321951,1,1,1,1,1
2,0.095003234879487,1,1,1,0.89783,1
4,0.009160771744757,1,0.36095,0.097073,0.089937,0.12679
6, 0.000558837022617,0.27426,0.026478,0.0070435,0.0063517,0.010843
8,0.000024971306793,0.021126,0.0016676,0.0004095,0.00043029,0.00080095
10, 0.000000908571901,0.0012523,7.8098e-05,1.8918e-05,2.2199e-05,4.4296e-05

==> Data/k0_R01_nc_6_DT.csv <==
-3.9,0.1
-3.4,0.05
-2.4,0.01
-2.1,0.005
-1.3,0.001
-1,0.0005
-0.4,0.0001
-0.1,5e-05
0.40009,1e-05


==> Data/k0_R01_nc_6_MC.csv <==
-4.9,0.1
-4.5,0.05
-3.9,0.01
-3.6,0.005
-3,0.001
-2.7,0.0005
-2.3,0.0001
-2.2,5e-05
-1.8,1e-05


==> Data/k0_R01_nc_6_RCE.csv <==
-6,1
-5.2222,0.84714
-4.4444,0.50894
-3.6667,0.21034
-2.8889,0.058658
-2.1111,0.010936
-1.3333,0.0013651
-0.55556,0.00011533
0.22222,6.7146e-06
1,2.757e-07


==> Data/k0_R048_nc_24_DT.csv <==
0.4,0.1
1.2,0.05
2.5,0.01
3.1,0.005
4.2,0.001
4.7,0.0005
5.9,0.0001
6.3,5e-05
7.3,1e-05


==> Data/k0_R048_nc_24_MC.csv <==
-0.1,0.1
0.5,0.05
1.9,0.01
2.4,0.005
3.6,0.001
4,0.0005
4.9,0.0001
5.2,5e-05
6.1,1e-05


==> Data/k0_R048_nc_24_RCE.csv <==
0,0.49996
1,0.2415
2,0.095003
3,0.031598
4,0.0091608
5,0.0023755
6,0.00055884
7,0.0001216
8,2.4971e-05
9,4.8759e-06


==> Data/k1_R048_nc_24_DT.csv <==
-0.5,0.1
0.4,0.05
1.7,0.01
2.3,0.005
3.4,0.001
3.8,0.0005
4.9,0.0001
5.3,5e-05
6.2,1e-05


==> Data/k1_R048_nc_24_MC.csv <==
-0.9,0.1
-0.1,0.05
0.9,0.01
1.5,0.005
2.5,0.001
3,0.0005
3.8,0.0001
4.3,5e-05
5.1,1e-05


==> Data/k1_R048_nc_24_RCE.csv <==
0,0.30824
1.2222,0.094868
2.4444,0.021957
3.6667,0.0041129
4.8889,0.00065714
6.1111,9.3958e-05
7.3333,1.2154e-05
8.5556,1.4947e-06
9.7778,1.7575e-07
11,1.9884e-08

